Semantics for Locking Specifications

To prevent concurrency errors, programmers need to obey a locking discipline. Annotations that specify that discipline, such as Java's @GuardedBy, are already widely used. Unfortunately, their semantics is expressed informally and is consequently ambiguous. This article highlights such ambiguities and formalizes the semantics of @GuardedBy in two alternative ways, building on an operational semantics for a small concurrent fragment of a Java-like language. It also identifies when such annotations are actual guarantees against data races. Our work aids in understanding the annotations and supports the development of sound formal tools that verify or infer such annotations.

==> comments_mike_2014-07-01.txt <==
s should be defined earlier
only a thread -> only one thread
States and Memory: singular/plural
syntax for object creation: unclear
\uparrow to define
fst, snd: unclear
accept all expressions



==> reviews-concur2015.txt <==
----------------------- REVIEW 1 ---------------------
PAPER: 25
TITLE: Semantics for Locking Specifications
AUTHORS: Michael D. Ernst, Damiano Macedonio, Massimo Merro and Fausto Spoto

OVERALL EVALUATION: -1 (weak reject)
REVIEWER'S CONFIDENCE: 4 (high)

----------- REVIEW -----------
Summary:

A field declaration in Java allows an annotation @GuardedBy(e), which
means that accesses to the field has to be guarded by the object e.
This paper gives a formal definition of the annotation.  Concretely,
the authors define (1) a tiny programming language that simplifies the
Java language, (2) two variations of the definitions when
@GuardedBy(e) is said to hold, and (3) proves that only one variation
guarantees race freedom.  Although the authors mention their
experiment based on Julia static analyzer in Section 1, the detail is
not given.

Major comment:

I do not recommend accepting this paper.  I understand that the
available definition of @GuardedBy is ambiguous and I agree it should
be formalized.  I do not found a flaw in the technical material
(although I find some issue in the semantics of the target language;
see below.)

However, I did not find the result exciting.  The main result, as far
as I understood, is as follows: In order to exclude race condition, e
in @GuardedBy(e) has to be side-effect free and the field has to be
guarded by the object to which e evaluates.  This seems quite
straightforward, and the semantics and the proof is not surprising.  I
do not think this result interests much CONCUR audiences.

I also suppose the semantics of the language is awkward.  It is given
by a transition relation --n--> between configurations where n is the
position of the thread (in the thread pool) that makes an action.  In
this semantics, the thread pool is a binary tree whose leaves are
threads.  Since the position n is counted in the left-to-right
depth-first manner, if T2 in the pool (T1 || T2) || (T3 || T4) spawns
a thread and the pool evolves to (T1 || (T2'' || T2') || (T3 || T4),
then the position of T3 and T4 changes.  Although this is not
problematic in this paper in which the identity of threads before and
after a transition does not matter, I think this might be in future
work.

Minor comment:

P4: \phi is used instead of \emptyset.

P7: the number of the thread --> the position of the thread

P12: lenght --> length

P12: both threads synchronized --> both threads are synchronized


----------------------- REVIEW 2 ---------------------
PAPER: 25
TITLE: Semantics for Locking Specifications
AUTHORS: Michael D. Ernst, Damiano Macedonio, Massimo Merro and Fausto Spoto

OVERALL EVALUATION: -2 (reject)
REVIEWER'S CONFIDENCE: 5 (expert)

----------- REVIEW -----------
This paper addresses the question of precise semantics for "@GuardedBy" annotations, as used by Java programmers as a mechanism for specifying their intentions with respect to monitors guarding shared data. Informally, an annotation "@GuardedBy(E)" on e.g. a field, indicates that that field should be accessed by a thread only when the thread holds the monitor corresponding to E. However, this informal description allows for many ambiguities, and the submission considers alternative ways of resolving these, focusing specifically on the definition of two variants: a "by name" semantics, in which the expression guarded is considered protected from access via such syntactic expressions, and a "by value" semantics, in which the *value* stored in the expression is considered protected. The (relevant) question of potential data-race freedom guarantees is also discussed.

Pros:
* I really like the topic; it is interesting to consider formal semantics for an informally-understood existing construct.
* The construct is of practical importance; several tools already implement (some) support for handling this construct, with (presumably) ad-hoc semantics.
* The possibility of analyzing usages which can provide formal guarantees (e.g. data-race freedom) may be directly useful for programmers.
* The paper is mostly well-written (although some technical explanations are not clear).

Cons (detailed below):
*The explanation of and reflection on the key concepts of the paper are not sufficient. For example, notions of "by-name" and "by-value" are not consistently/precisely explained in the text, and it's not very well-motivated that these are (the only) natural/useful choices of semantics, given the many ambiguities listed early on.
* The data-race freedom arguments are not clear - in particular, the conclusions about the lack of guarantees in the "by-name" semantics seem not to be accurate.
* The "by-value" semantics relies on syntactic restrictions including a "side-effect-free" (meaning is not standard) restriction that seems to collapse to only allowing GuardedBy for "itself" (i.e., effectively we must also promise to lock the same object we want to access). This seems not to be the motivation for supporting a GuardedBy annotation in the first place; in general, there is not much reflection on the take-away usefulness for programmers.
* A large part of the paper is a detailed operational semantics, but it is not clear whether this is intended as a contribution of the paper, and only informal proofs regarding the semantics are included.

Detailed comments:

The explanations of GuardedBy confuse the stories for variables and fields. In the introduction, "variable v" is first used. As an initial motivation, this is not good (or at least needs clarifying) - it is not clear to me why a typical Java variable would need a @GuardedBy annotation; my understanding is that variables are usually thread-local. Perhaps global variables are intended here, but these are never discussed (not supported in the formalisation). In any case, it's important for the first motivation to be clear/convincing. Later in the introduction (at the bottom of the page) fields are mentioned instead; this doesn't match the feature as earlier introduced. The terminology "container of f", although reasonably easy to guess at, also didn't seem standard to me - it's worth an explanation since it is referred to several times in section 2 in ways which might not be clear (e.g. "In the by-value semantics, the notion of container has no meaning" - I don't really underst!
 and this claim).

Concepts such as "itself", "dereferenced locations" and "expressions accessed" were not clearly motivated / explained conceptually. In particular, it was not made clear how the various concepts apply/are relevant to variables vs fields being guarded, and by-name vs by-value. Is "itself" a relevant concept for variables? If a variable were never modified in the program, why couldn't it be used in a GuardedBy expression? The first introduction of this syntax says "In the by-value semantics... syntax does not allow this in the guard expression. Rather, the by-value syntax uses a special variable itself." At this stage, it is not clear why "this" is problematic, and why introducing a new keyword (whose name suggests it is somewhat similar) helps. I understood much later in the paper what "itself" really means, and it doesn't seem to be necessary for other program variables, as far as I could tell. In addition, this text suggests it is a by-value feature, but !
 the example at the end of section 2 uses itself in the context of a variable z, and also in the "by-name" semantics.

While "dereferenced locations" sounds like an intuitive concept, the definition was surprising to me. In particular, where E is x.f, it seems that the definition doesn't include the field location itself. I thought originally that this was probably a typo, but the discussion above the definition seems to suggest this is the intention. This seems to give a characterisation of e.g. data races, in which if one thread writes to x.f and another reads x.g (for distinct fields f and g), then this is considered a race. There may be Java-specific reasons why this is the right definition, but this seems surprising to me -- I would expect races to be defined per field-location. On the other hand, the notion of "expressions accessed" would include x.f for such an E. From the names of these definitions, it's not clear to me why an expression x.f should be intuitively regarded as accessing x.f but not dereferencing the corresponding field location. Maybe the term "location" is misleading here; at least the definition seems to suggest that only receivers of field locations are considered.

The idea of "by name" vs "by value" should be made very clear in the introduction. Point (5) in the first paragraph of page 2 is not enough for the reader to understand the idea, in my view. I also found point (3) a bit surprising in the introduction -- since monitors are associated with values, why could it potentially matter if a value is accessed via different expressions?

In general, I found the informal discussion in Section 2 quite unstructured and hard to follow the thread of. With respect to "by value" in particular, the idea is not clearly explained. The explanation in Section 2 suggests that the difference has to do with possibly restricting which values can be stored in the guarded expression. But this seems misleading; it seems there is no such restriction on values which could be stored there (only on the uses of those values). In particular, it seems the end of the sentence starting "Ambiguity (5)..." sends the reader in the wrong direction. The sentence which mentions garbage collection is also hard to understand at this point - what does "A client of our program might wish ...." tell us, here? It is immediately followed by a technical discussion of syntactic restrictions in the by-value approach, but without yet knowing clearly what the by-value semantics is meant to achieve, it is hard to follow the discussion. Later,!
  the discussion of "side-effect-free" is also very confusing -- a side-effect-free expression usually means one whose evaluation does not cause side-effects (indeed, before Definition 4 later, side-effects is used with respect to expression evaluation). The expression used in the example here (figure 4) is side-effect-free, by this usual meaning. We learn much later that here, "side-effect-free" means something quite different (more on that soon..).

The early claim that the "by-name" approach cannot prevent data races seems incorrect to me. At least, the counter-example is not convincing. With respect to figure 2, it is argued that we cannot guarantee the absence of data races with the given annotations, because we might access listeners twice and store the result, and then later use the stored values concurrently. As I understand it, this lack of "transitivity" in terms of the data-race-freedom guarantee available is inevitable with any such annotation-based approach. In particular, suppose we take instead the "by-value" approach, and ensure exclusive access to listeners. If we now access listeners.get(0) in two different threads (in a data-race-free way), and store the results, the two threads can later race on the resulting Listener instance. However, this is not what the annotation tries to prevent. Instead, it seems that the annotations of Figure 2 prevent two threads from racing on the listeners *field!
  location*. This seems to be achieved in the by-name approach; indeed, the constructed "counter-example" execution is described that way. Thus, I think the by-name approach is used here to provide a data-race guarantee, contrary to claim in the introduction that "only the by-value semantics can give a guarantee against data races."

The explanations of "by-value" throughout the text are not clear, and seem to vary. In Sec. 2 we have "the variable is only allowed to hold values such that whenever the value is accessed, the given lock is held". At the start of section 4, it says "a thread must hold the lock on E whenever it dereferences a location ... that was ever bound to x." -- this seems to suggest we care about values which were bound to x in the past (how can this be checked?). But in 4.2 it says "if whenever a thread, at some program point P, dereferences a location l eventually bound to x, it holds the lock on the object ..." -- this suggests we care about values bound to x in the future (which also doesn't seem checkable). The formal definition (13) includes similar informal text: "the set of locations eventually associated to the variable x". Since what is being discussed and defined is one of the two main approaches in the paper, it's essential to get the idea across e!
 arly and clearly.

When we later see the formal definition of the "by-value" approach, it becomes clear that "side-effect-free" actually means that no trace of the program can ever change the evaluation of the expression (Definition 18). This appears to be trivially false for all allowed expressions other than "itself". In particular, any expression involving a field dereference cannot satisfy this property over all traces of the program, except in the case that the field is never assigned to in the program (in this case, the field value will be null, which seems something which should be avoided as a guarding monitor, although I'm not sure this is done). Indeed, there are no examples I can see which use expressions other than "itself", but in this case, the GuardedBy construct isn't really all that well-motivated. It seems that the restriction that we can only get a data race guarantee if we make the GuardedBy expression "itself" is far too strong -- one could argue i!
 f this were so that the take-away message from the paper is that GuardedBy doesn't serve its intended purpose. I suspect this is the wrong conclusion (especially since, as commented-above, I believe the by-name semantics can in certain cases work too), but there is no reflection on the usefulness of Definition 18 as a restriction that programmers might live with. 

Finally, the section on operational semantics is very long, but a lot of this space is used either for quite standard definitions (3.1) or even mathematical concepts which don't seem to be used later (3.0), while at the same time, the language supported is extremely limited. Although it is claimed that loops can be encoded via recursion, this doesn't seem to be true, since there are no conditionals in the language, and methods don't take or return arguments. I guess the point of the paper is a bit orthogonal to this (although not if one were to implement a tool on top which tracks relevant information), but it still seems a lot of trouble to go to to spell out many details but have no method parameters, return values, conditionals, etc. In any case, the later sections don't include any formal proofs over the detailed semantics; it seems as though this section could almost be removed or pushed to an appendix, and it wouldn't affect the main work presented. The comme!
 nt about not handling weak memory behaviours (page 7) seems unclear -- why are these not relevant for the handling of a feature whose semantics depends on reading the values of fields? On another small technical note, in the presence of programs which potentially have data races, is an interleaving semantics for the language guaranteed to be accurate?

Minor comments/remarks:
* The single citation in the first sentence seems a bit surprising / out-of-place.
* It would be good for the introduction (2nd/3rd paras) to emphasize that one needs to support many different locking disciplines in practice (not "the locking discipline") - this makes the annotation approach more convincing.
* "Such a formalization is a prerequisite for the construction of any tool that infers or checks the annotations" -- this seems to contradict the earlier statement that many such tools exist.
* The data just before "Outline" is interesting -- please cite it somewhere.
* "ambiguities of Sec. 1" -> "ambiguities explained in Sec. 1"
* It would be good to make the list of ambiguities easier to refer back to (if they're not repeated in Sec. 2) -- it's a bit difficult referring back to them since they're in the body of the text.
* In/around Definition 3, please explain why objects have an environment as a component. These are defined in terms of current scopes, in the text, but are used in an overloaded way, here, I think. Are field names conflated with variable names?
* lock+, lock- etc. are not explained, and it might make sense to point out that locks a re-entrant (to explain the counter).
* The <T,mu>->, notation used in Definition 17 doesn't seem to be introduced (I assume it means, some execution is possible).
* Reference [12] has a typo in "Android".


----------------------- REVIEW 3 ---------------------
PAPER: 25
TITLE: Semantics for Locking Specifications
AUTHORS: Michael D. Ernst, Damiano Macedonio, Massimo Merro and Fausto Spoto

OVERALL EVALUATION: 0 (borderline paper)
REVIEWER'S CONFIDENCE: 4 (high)

----------- REVIEW -----------
This paper formalizes the semantics of the @GuardedBy annotation
of Java and identifies some ambiguities in the existing informal
formulations which are resolved and clarified in the formalism.
The paper gives snippets of real-world Java code as examples of
how @GuardedBy is usually interpreted (accesses to the annotated
name need to be synchronized) and shows how this interpretation
can lead to races. A different interpretation is also presented,
where accesses to the value (object) referenced by the annotated
name need to be synchronized.

The formalization consists of an operational semantics for a
simple OO language with multi-threading and per-object locking (a
la Java synchronization), and definitions for when a name or
object can be considered @GuardedBy some expression. It is then
shown that there can never be races on an object that is
@GuardedBy an expression, as long as that expression is not
affected by side-effects in the critical section.

* Points in favor

- The article is fairly well written, and I like the idea of
  formalizing something like this in order to better understand
  what it means and to find the corner cases.

- The examples do an excellent job of conveying how @GuardedBy is
  used and what the weaknesses of the common interpretation are.
  I'm also in favor of having an example of an execution trace of
  the dynamic semantics to easier connect the formal definition of
  @GuardedBy to the dynamic semantics.

- The formalism is simple to follow and understand even though
  there is both multi-threading and locking. The simplifications
  applied seem to be well picked for the purpose of the paper.

* Points against

- The related work section is one of the biggest weaknesses of the
  paper. It is barely 11 lines long and is rather shallow in its
  comparisons. It is true that Featherweight Java would not work
  for this paper, but there are plenty of other alternatives with
  state and assignment that should be of interest (Lightweight,
  Middleweight and Welterweight Java come to mind). It also seems
  very relevant how other techniques of race-detection and
  race-prevention relate to this approach. 

- It is not clear to me how useful the formal results in section 5
  are in practice. Basically, it seems like it's saying "if we
  take a certain lock whenever we access the fields of an object,
  there are no data-races on that object", which should come as no
  surprise. There is no mention of how difficult the by-value
  semantics of @GuardedBy would be to enforce or track in
  practice. With unrestricted aliasing my guess is that it would
  be infeasible in any real world program (although I would be
  happy to be proved wrong!).

* General comments

- Calling a guard expression side-effect free suggests to me that
  the guard expression itself has no side-effects (for example,
  "@GuardedBy(x := y)" has a side-effect), but in the paper it is
  used to mean that there is no other code that has side-effects
  on that expression. This means that whether or not a guard
  expression is side-effect free depends on the context in which
  it appears.

- I wonder if the interpretation of by-value is too strict when it
  prohibits non-synchronized access to all values that *was ever*
  bound to a certain variable. I would expect the semantics of
  @GuardedBy to "not care" about races on an object once it is no
  longer referenced by a guarded variable. As it is formulated
  now, there seems to be no notion of an object being temporarily
  guarded.

- It took until section 4 before I understood what was actually
  meant by accessing the value of a variable. Since the paper is
  about resolving ambiguities, maybe it would be better to call it
  something more explicit, like "accessing the fields of an
  object" or "dereferencing a variable". Another thing that was
  hard to understand before the formalism was introduced was the
  concept of the variable "itself". I was also not sure whether
  "by-name" and "by-value" referred to the guarded variable or the
  variable(s) in the guard expression until late in the paper.

- I think ignoring method arguments and return values is okay for
  what is currently in the paper, but if the work is ever extended
  to perform any reasoning about aliasing, there should at least
  be support for method arguments (as it introduces new aliases to
  the stack while burying other aliases on the stack frame below). 

* Minor comments

- In Table 1, the inequality "C_1;C_2 =/= E.p();C" (and its
  sibling) looks broken. "C_1 =/= E.p()" should mean the same
  thing, right?

- In Definition 17, "we have <T, \mu> -n->, " seems to be missing
  a right-hand side to the arrow. Also, this sentence is quite
  long and complicated.

- Page 12: "lenght" ==> length


----------------------- REVIEW 4 ---------------------
PAPER: 25
TITLE: Semantics for Locking Specifications
AUTHORS: Michael D. Ernst, Damiano Macedonio, Massimo Merro and Fausto Spoto

OVERALL EVALUATION: -1 (weak reject)
REVIEWER'S CONFIDENCE: 4 (high)

----------- REVIEW -----------
The semantics of the Java annotation @GuardedBy for specifying a locking
discipline for concurrent programs is discussed.  Both a "by-name" and a
"by-value" semantics of the annotations are explained.  On the one hand,
it is shown that the wider-spread "by-name" semantics does not suffice,
and, on the other hand, it is demonstrated that correct @GuardedBy
annotations detect data races when interpreted "by-value".

The formalisation relies on a standard structural operational semantics
for multi-threaded Java, the "by-name" semantics on the names accessed
by an expression, the "by-value" semantics on the locations referenced
by an expression.  Though the approach is well motivated and explained,
the presented results just provide the basic rather straightforward
semantic foundations to "support tools based on model-checking [...], on
type-checking [...], or on abstract interpretation" (p. 13), but such an
integration is not demonstrated.  It is only mentioned that the Julia
static analyser has been extended on the base of the formalisation
"[a]lthough this implementation is not a contribution of this article"
(p. 2), which it should be.


p. 10, Def. 7: ${\cup} \{ \mathrm{acc}(E_i) \mid 1 \leq i \leq n \}$ ->
$\bigcup \{ \mathrm{acc}(E_i) \mid 1 \leq i \leq n \}$

p. 10, Def. 12: $\bigcup_{1 \leq i}^{n} \{
\mathrm{deref}(E_i)_{\sigma}^{\mu} \}$ -> $\bigcup \{
\mathrm{deref}(E_i)_{\sigma}^{\mu} \mid 1 \leq i \leq n \}$

p. 11: GuardedBy(itself) -> @GuardedBy(itself)

p. 12: lenght -> length

p. 13, ref. 12: Adroid -> Android


----------------------- REVIEW 5 ---------------------
PAPER: 25
TITLE: Semantics for Locking Specifications
AUTHORS: Michael D. Ernst, Damiano Macedonio, Massimo Merro and Fausto Spoto

OVERALL EVALUATION: 1 (weak accept)
REVIEWER'S CONFIDENCE: 4 (high)

----------- REVIEW -----------
The authors discuss the  semantics of a Java construct which specifies that a thread can only
access a specified variable when it holds a specified lock. There exists already tool support for this construct but no
formal semantics, which is the main contribution of  this paper. 

The authors distinguish a "by-name" and a "by-value" semantics.  The informal explanation of these semantics is somewhat obscured by the object-oriented jargon (like "container" and "inter-thread visibility"). Since a by-name semantics only concerns the uses of the specified variable name and thus does not deal with aliasing, it does not come as a complete surprise that only the by-value semantics can give a guarantee against data races.
Both semantics have also been implemented by the authors in an extension of an existing static analyzer for Java called Julia. What is surprising then is the empirical finding that most of the actual uses of the locking specification in the above-mentioned extension of Julia are not sound under the by-value semantics!
This at least shows that this distinction is useful.

In general,  this paper contains a valuable contribution with clear practical relevance.
Though I would have preferred to learn more about the implementation.



==> reviews-vmcai2015.txt <==
----------------------- REVIEW 1 ---------------------
PAPER: 14
TITLE: Semantics for Locking Specifications
AUTHORS: Michael Ernst, Damiano Macedonio, Massimo Merro and Fausto Spoto

OVERALL EVALUATION: -2 (reject)
REVIEWER'S CONFIDENCE: 4 (high)

----------- REVIEW -----------
==== Overview ====

The paper "Semantics for Locking Specifications" presents two formal semantics of @GuardedBy annotations that are used by Java programmers to - so far informally - specify a locking discipline for certain variables and fields. These semantics clarify several ambiguities identified by the authors that impede informal reasoning about the annotations.
The semantics of @GuardedBy are defined relative to a (novel) operational semantics for a "core" Java with mutable shared state and thread concurrency.
As results, the authors present theorems stating under which conditions their semantics for @GuardedBy ensure data-race freedom when accessing guarded variables/fields, and they discuss that the Julia static analyser infers @GuardedBy annotations that adhere to the presented semantics.

==== Positives ====

The work is convincingly motivated: on a theoretical level by enumerating ambiguities of the informal definition of @GuardedBy (illustrated with an example from Google's Guava library), and on a practical level by presenting numbers from GitHub, and by stating that the annotation is supported by several tools.

Section 3 (Core Calculus) is generally well written and easy to follow, the set of features supported by Concurrent Java is well chosen with respect to the problem at hand, and the operational semantics (Tables 1-3) bear no surprises (except one, see Additional Comments below).

==== Negatives ====

My main point of critique is that the paper makes it difficult to develop an intuitive understanding of the work, and of the implications that the requirements of the central results (Definitions 6,7 + Theorem 1, respectively, Definitions 9,10 + Theorem 2) have in practice. With respect to the value-protection semantics, developing an intuition is complicated by the following points:
 (1) - The formal semantics (Definitions 6,7,9,10) are non-trivial (this should not be understood as a judgement, just as stating a fact); in particular, the (practical) effect of having to consider all locations that have ever been associated with a guarded variable/field are not obvious.
     - Would it still be necessary to consider all such locations if, at least for some of them, some kind of ownership or unique pointer information were available?
     - Referring to Example 2 does not significantly help, because the example is hard to follow due to multiple levels of indirections. A visual representation of the program state might help.
 (2) The restriction regarding 'itself' required by Theorem 2 (and similar by Theorem 1) is not self-explaining: why does it ensure data-race freedom?
     Understanding this would help getting a feeling for how feasible it might be to lift this (rather severe) restriction, which the authors also state as Future Work.
 (3) The authors do not provide an intuition themselves, e.g. in form of a discussion section, potentially involving additional examples, or referring back to the examples in Figures 1-4. Figure 5 is fairly artificial, and doesn't help much in understanding the implications for "real" programs.

The unease caused by not being able to develop an intuition for the presented work is aggravated by a few other, by itself less severe, points, including:
 - At the end of p. 3 the authors state that it is assumed that constructors do not leak 'this'; Figure 2 on p. 4 is potentially racy due to leaking.
     + Since leaking is brought up, it later on looks slightly odd that Concurrent Java neither supports method arguments nor return values.
     + How significantly would the presented work be affected if (some form of) leak checking were enforced?
 - P. 4 says "Mutual exclusion requires ... (i) ..., and (ii) ...". I am happy to believe that (i) + (ii) imply mutual exclusion, but I am not convinced that (ii) is strictly necessary. Please elaborate.
 - Figure 4: It is not obvious why @GuardedBy(guard) should even type-check, since 'guard' refers to local variables not (yet) in scope.
     + Should it type-check?
     + Should it type-check if the guarded field were public instead of private (and thus accessible in subclasses)?
     + Are guards like this common in practice, and therefore worth discussing?
 - The relation to Julia (Section 6) is unclear: the authors say that Julia infers annotations that are name- or value-protected - is this merely a coincidence, is it because the inference has been implemented with the semantics in mind, or have the semantics been crafted to match what Julia already did?
 - The thesis referenced on p. 15 as '[3]' apparently defines a may-alias analysis, but it is not discussed how strongly the presented work is/may be affected by the precision of the analysis (in practice, e.g. in Julia).

It does also not help that the paper does not include an evaluation section. It references an accompanying technical report (as '[12]'), but the paper would be more self-contained if important results from the technical report were also included (and it would be a way of illustrating the practical implications of the presented work).
Moreover, I could not even find the report online: neither through Google, nor on the first author's publication site, nor in the index of technical reports of UW CSE.

==== Suggestions ====

Addressing above points and supporting readers in developing an intuitive understanding of the work and its practical implications might require quite some space. I have the feeling that, if need be, it should be possible to shorten Section 3 without jeopardising the presentation of the central results.

Regarding the practical implications, it might help to add an evaluation section that, e.g. shows how many of the initially mentioned occurrences of @GuardedBy on GitHub are protecting according to the presented semantics; how many ensure data-race free according to Theorem 1 and 2 (and how many ensure data-race free in practice, but do not adhere to the definitions made in the paper); or how many of the used (and data-race-freedom ensuring) annotations Julia can infer.

==== Additional Comments ====

- p. 1, Abstract: Locking is not the only way of preventing concurrency errors - what about lock-free concurrency?
- p. 1: Testing and model checking are mentioned, but what about verification, e.g. separation logic and related approaches? Similar for Section 7: (how) could the presented results be used in verification?
- p. 1: It would be nice to know how many projects on GitHub make use of the annotation. Theoretically, it could just be one project (with > 7K files), or all occurrences could be in forks of the same project.
- p. 3: Which annotation would Julia infer here (if any)?
- p. 6: "These simplifying assumptions can be relaxed ..." - why make them, then?
- p. 8: "For simplicity, we do not model delayed publication ..." - wouldn't that affect ambiguity (4) from p. 2?
- p. 10: Why is lock#(\mu(l)) == 0 required in [acquire-lock], but in [reentrant-lock], it is l \in L - why not record \mu(l) \in L? Would this (intendedly) prevent cases where two locations l != l' with \mu(l) == \mu(l') are used as monitors?
- p. 16: "Hence, Julia only allows in L fields that are never modified ..." - does this require a whole-code analysis? How could it otherwise be checked in the presence of subtyping?
- p. 16: "Such inferred annotations protect against data races if ..." - can Julia check the conditions from Section 5?
- p. 17: "The lock is taken on the value of the guard expression as evaluated at the access to the guarded ..." - but according to [sync], E is evaluated when sync(E){C} is executed, not when the guarded variable/field is accessed.
- p. 17: "... programmers often use 'this' ... proof of protection only for the name-protection semantics ..." - what are the expected challenges in generalising the results?
- p. 17: "Deep protection ..." - relation to (the broad concept of) ownership?
- p. 17: "Our formalization will support tools based on ... type-checking ..." - the requirement that all locations ever associated with a guarded variable/field must be considered for value-protection make me somewhat sceptical if approaches based on type checking can (immediately) benefit from the presented results. Please elaborate.

==== Minor Issues ====

- p. 2: I would neither refer to the work as an "article", nor as an "extended abstract"
- p. 2: typo "statisfy"
- p. 4: AFAIK, it should be "associated *with* that name", not "to" ("associated to" occurs on other pages as well)
- Table 1, 3: I would remove the "-" from axioms (i.e. rules with no antecedents above the line)
- p. 12, typo in Definition 7: "env(\mu'(l'))f"


----------------------- REVIEW 2 ---------------------
PAPER: 14
TITLE: Semantics for Locking Specifications
AUTHORS: Michael Ernst, Damiano Macedonio, Massimo Merro and Fausto Spoto

OVERALL EVALUATION: 0 (borderline paper)
REVIEWER'S CONFIDENCE: 3 (medium)

----------- REVIEW -----------
Paper Summary

The paper attempts to formalize the semantics of the @GuardedBy Java annotation, a non-standard, yet popular construct used by developers to indicate the lock that a thread should hold before accessing the annotated field or method.  In doing so, the paper identifies the ambiguities of the @GuardedBy specifications employed in practice and observes that there are two equally feasible ways to clarify them: by either assuming name-protection semantics (the lock protects the access to the field name) or value-protection semantics (the lock protects the object assigned to the field, even when aliased by other variables). Both semantics are formalized, showed that they protect against data races, and implemented in the Julia static analyzer.


Main Strengths

* The paper addresses a practical problem of the Java developer community.
* The work underlines the widespread incompleteness of existing informal documentation and the need for more formal specifications.
* The paper highlights Java concurrency gotchas, such as the need for synchronization in accessors due to the Java memory model.

Main Weaknesses

* There is no evaluation, which makes it difficult to assess whether the tool has practical utility despite various approximations in analysis.
* The related work, including a companion TR, should be discussed better.


Detailed Comments

While the peculiarities of the Java concurrency model and the @GuardedBy annotation are certainly interesting, I am not convinced of the utility of the proposed solution.

First, it was not clear to me that the problem considered is much more than just an engineering lapse that could have been addressed with standard engineering tools, such as proper documentation and unit testing.  The latter would be particularly useful both to the developer, as a method to discover corner cases, and to the user of the API, as implicit documentation.

That being said, I would be convinced that this problem is worth being formalized and implemented in a static checker if, *despite proper documentation*, developers would still routinely misuse the @GuardedBy annotation.  Concurrency bugs are indeed pervasive and automated analysis and verification tools are very important in uncovering mistakes missed by other forms of testing or human scrutiny.  Perhaps the paper could better clarify this aspect between engineering and research challenges here.

Second, most of the paper is devoted to the details of the long Java formalization, rather than a fuller discussion of the analysis and the related tool. A practical evaluation of the implementation and a broader discussion on how the @GuardedBy annotation is being used in code repositories in practice would be useful.

Finally, there is little discussion on related work.  Instead, there are several references to an additional technical report, which I believe should have actually been in the main paper.

One final nit-picking question: Under the value-protection semantics, what happens if a guarded value is assigned to several @GuardedBy variables, either at the same time or at different moments? Are all locks necessary in order to access the value?


----------------------- REVIEW 3 ---------------------
PAPER: 14
TITLE: Semantics for Locking Specifications
AUTHORS: Michael Ernst, Damiano Macedonio, Massimo Merro and Fausto Spoto

OVERALL EVALUATION: 0 (borderline paper)
REVIEWER'S CONFIDENCE: 4 (high)

----------- REVIEW -----------
This paper provides a formal semantics for Java annotations of
the form @GuardedBy that are used to indicate locking discipline
in a Java program.  The authors begin by discussing a variety of
scenarios that illustrate the amibiguities and inconsistencies
that arise with an informal understanding of these annotations.
They then provide a formal semantics for a core of Java equipped
with concurrency and locks.   Two semantics for @GuardedBy ---
locking by name and locking by value --- are then formalized in
terms of this semantics, with corresponding theorems regarding
data-freeness.  Finally, the authors discuss briefly a tool based
on this approach that statically infers @GuardedBy annotations.

The problem is important and interesting. At first sight, this is
more a programming language semantics paper than a verification
paper, but the important fact is the availability of a static
analysis tool based on the formal semantics developed in this
paper. Though there is a lot of notation and plenty of technical
definitions, the paper is carefully written and a pleasure to
read. Unfortunately, details about the tool and pragmatic issues
involved in this analysis are sketchy in the paper and the TR
cited with full details does not appear to be available.

